Optimal compression of kernel matrices by interpolets with application to high-dimensional approximation

We consider the compression of kernel matrices on the unit interval $[0,1]$ by interpolets that have sufficiently many vanishing moments. We define a compression rule which discards most matrix coefficients without compromising the accuracy offered by the underlying discretization. Since interpolets can be scaled such that the compressed kernel matrices are well conditioned, we derive a fully discrete scheme that solves a kernel interpolation problem under consideration in linear overall complexity. We finally generalize this approach to the unit $n$-cube $[0,1]^n$ by means of the sparse grid combination technique. Numerical experiments are carried out to validate the theoretical findings.

==> errors/results_n2.csv <==
Ns,errs_l2_full,errs_l2_int,errs_linf_full,errs_linf_int,times_sparse_matrix,times_err
1,0.316302573280331,0.187355579782653,0.519572184472918,0.325830381708099,0.045992,0.033435
5,0.0358107721762021,0.017224396148155,0.0888573974760951,0.0370683277114952,0.061827,0.045548
13,0.00364417974704938,0.00346455120254154,0.00850565299229111,0.00575796542968654,0.066283,0.035028
29,0.00227848516440582,0.000774605040715144,0.00718795999567212,0.00114691737638017,0.062798,0.033982
65,0.000783613837059574,0.00013449612437627,0.0040581099880912,0.00020029915109343,0.092714,0.036001
145,0.000264637328786903,2.6344062726905e-05,0.00200067809319693,3.99287969504725e-05,0.096733,0.041796
321,8.49705931594129e-05,3.70414512522873e-06,0.000926259890445813,5.41352146576912e-06,0.116763,0.033857
705,2.65537834450588e-05,7.85114200513539e-07,0.000417387725825558,1.19526618791443e-06,0.171842,0.033152
1537,8.23621044226379e-06,2.24658560240765e-07,0.000185652470848119,3.4837554396816e-07,0.149734,0.045202
3329,2.55915035906993e-06,5.1043412161466e-08,8.20605899298776e-05,8.08459773571357e-08,0.195225,0.031421
7169,7.94538587223389e-07,8.08035751563593e-09,3.6153587662735e-05,1.36989616317251e-08,0.444397,0.047374
15361,2.46500365636544e-07,1.34477289780572e-09,1.59011385787444e-05,2.34289643241681e-09,0.809562,0.058859
32769,7.6515983680377e-08,2.98144768238289e-10,6.98780415486766e-06,4.62662019806714e-10,1.595456,0.049445


==> errors/results_n3.csv <==
Ns,errs_l2_full,errs_l2_int,errs_linf_full,errs_linf_int,times_sparse_matrix,times_err
1,0.423311841118446,0.259578704522344,0.667001546958186,0.446453938017736,0.016186,0.014809
7,0.0840317641029581,0.0363716268615676,0.219190180286523,0.0908095419278158,0.029905,0.017847
25,0.00568020569108664,0.00614659067922971,0.0175941048583459,0.00923831171851264,0.069944,0.022041
69,0.0030577363480377,0.00146538674868512,0.011415318902146,0.00230550089506965,0.098195,0.031353
177,0.00150556343273337,0.000291695134753407,0.00735135676067822,0.000476134821559837,0.220364,0.077845
441,0.000501252103023198,5.75551327935942e-05,0.00372210239524118,9.61311431090239e-05,0.17472,0.074292
1073,0.000157873802149294,1.00030131604831e-05,0.00174359823240855,1.73102119656043e-05,0.138864,0.039951
2561,4.88019875254184e-05,1.92664146298685e-06,0.000789862125502472,3.06685017492647e-06,0.115072,0.044469
6017,1.49883254182209e-05,4.8655346184395e-07,0.000352287051339939,8.10119910710227e-07,0.10334,0.036971
13953,4.63500993632771e-06,1.16036486358994e-07,0.00015590262311882,2.05988219925679e-07,0.164771,0.060839
32001,1.43388317233779e-06,2.15916560890797e-08,6.87310937232954e-05,3.49991369219538e-08,0.329345,0.043854
72705,4.44006848736976e-07,3.72904349254269e-09,3.02405413676876e-05,6.31078245216798e-09,0.704564,0.057152
163841,1.37733979016316e-07,7.93661772802485e-10,1.32915640373987e-05,1.41395972708125e-09,1.545128,0.066207


==> errors/results_n4.csv <==
Ns,errs_l2_full,errs_l2_int,errs_linf_full,errs_linf_int,times_sparse_matrix,times_err
1,0.513478818214794,0.32527222409189,0.769189114067876,0.545495325772153,0.007287,0.013326
9,0.140782703570708,0.059947030574069,0.355334385603684,0.156146118332001,0.018263,0.013086
41,0.0185271493258758,0.0105184403639551,0.0762673225668058,0.0226638878700899,0.043279,0.025202
137,0.00296772762589462,0.00245863185320712,0.0114153189021455,0.00411880569817114,0.07907,0.035053
401,0.00204668191831677,0.000537374648333658,0.0110897107756682,0.000954133611484442,0.05076,0.030732
1105,0.000724596085920009,0.000110980173267052,0.00585136430741828,0.000203383095848331,0.054491,0.03808
2929,0.000223113671698032,2.13854095099731e-05,0.00278872227799631,4.08076270846935e-05,0.049831,0.044479
7537,6.82016269582261e-05,4.19097959333391e-06,0.00127309773911288,7.83353970346123e-06,0.045964,0.053078
18945,2.0635144682983e-05,9.73230092107832e-07,0.000569940279707692,1.80118667247875e-06,0.061154,0.058551
46721,6.3200959556145e-06,2.33103422504217e-07,0.000252712232638563,4.52428533859184e-07,0.130228,0.07199
113409,1.9443148327575e-06,4.79739221171524e-08,0.000111509873595095,9.19460485526713e-08,0.314084,0.086735
271617,5.99557123408907e-07,9.01168648626245e-09,4.90863094846361e-05,1.74006338227173e-08,0.704679,0.107128
643073,1.85594422729955e-07,1.86182075135056e-09,2.15804245060625e-05,3.73440833811856e-09,1.578513,0.204542


==> errors/results_n5.csv <==
Ns,errs_l2_full,errs_l2_int,errs_linf_full,errs_linf_int,times_sparse_matrix,times_err
1,0.589558239860625,0.385105228654573,0.840018280631224,0.626816062686432,0.006105,0.013692
11,0.202091468265631,0.0869373709843184,0.481449886200783,0.227208318087107,0.016175,0.017399
61,0.0391540419806582,0.0168331770106445,0.159296801463846,0.0474188574481643,0.04568,0.036274
241,0.00334504769789838,0.00387386790985062,0.0153679657253387,0.00689355989614759,0.070343,0.04604
801,0.00247737533252397,0.000898001311593316,0.0119170339602996,0.00169363297203906,0.054649,0.06788
2433,0.00103940855041031,0.00019557874881869,0.00831768970662261,0.000386629618851497,0.054719,0.080116
6993,0.000315979078399292,4.02925642279685e-05,0.0040504601747593,8.32411922537801e-05,0.057729,0.096587
19313,9.4771755010139e-05,8.21479060006608e-06,0.00188061992614985,1.7181204050587e-05,0.062059,0.13925
51713,2.83539139724825e-05,1.84149394065079e-06,0.000875691502926657,3.80753527196021e-06,0.071214,0.239057
135073,8.60640465586669e-06,4.36479424966938e-07,0.000400971691734586,9.25371989701773e-07,0.151867,0.46197
345665,2.63231233794674e-06,9.53443554435652e-08,0.000180154811566524,2.05575361178489e-07,0.390688,0.674573
869505,8.08087832178989e-07,1.91858018304437e-08,8.01138390045253e-05,4.17941166119817e-08,0.852694,1.541317
2155265,2.49357188140542e-07,3.98277420224398e-09,3.5424238048698e-05,8.89623263944372e-09,2.267568,4.064219


==> errors/results_n6.csv <==
Ns,errs_l2_full,errs_l2_int,errs_linf_full,errs_linf_int,times_sparse_matrix,times_err
1,0.653775517931989,0.439625832253617,0.889112030271759,0.693586757263927,0.00741,0.127141
13,0.265135565424082,0.116525109635257,0.590871045559351,0.299855647420656,0.020842,0.141598
85,0.0664272942151335,0.0251581392085611,0.25607366292524,0.0805491932349935,0.066847,0.175694
389,0.00834366906404528,0.00584594936022364,0.0561994483472215,0.0133858467449661,0.083239,0.205383
1457,0.0025819394718079,0.00140744319137351,0.0119170339603172,0.0027915763951265,0.067159,0.284446
4865,0.00143149978771234,0.00032214414198938,0.00992173767272164,0.000677060591481649,0.075506,0.426286
15121,0.000450000978458326,6.99784489736664e-05,0.00643766374486354,0.000154763459356388,0.096154,0.741013
44689,0.000131344086424923,1.48687819920213e-05,0.00338645423127826,3.39145471741631e-05,0.104175,1.361515
127105,3.87676185803711e-05,3.31603744067799e-06,0.0016197082474001,7.58076106421868e-06,0.107796,2.873209
350657,1.16952350017871e-05,7.7896242247261e-07,0.000742902937003187,1.80594018317493e-06,0.239443,6.673059
943553,3.56614189703303e-06,1.76257683245958e-07,0.000333867139897137,4.18812803104629e-07,0.706747,15.863981
2486465,1.09201714985008e-06,3.73780952903426e-08,0.000148446721055961,9.05631196701506e-08,1.389094,37.163313
6436865,3.35833768524919e-07,7.91679769536278e-09,6.56250893200649e-05,1.95530276414502e-08,2.910377,92.408707


==> errors/results_n7.csv <==
Ns,errs_l2_full,errs_l2_int,errs_linf_full,errs_linf_int,times_sparse_matrix,times_err
1,0.707983595229779,0.489315370215086,0.923140332039392,0.748410727428643,0.008731,1.148525
15,0.327891264743598,0.148028111640125,0.681967609404815,0.371245966528423,0.022753,1.44801
113,0.0993838401918226,0.0354830679632811,0.357179288791516,0.120779850469399,0.089177,2.211087
589,0.01772545149209,0.00850418136124103,0.114575269481396,0.025867186459313,0.082478,4.973894
2465,0.00251047090159946,0.00210748156049612,0.0133403367508946,0.00437300000221885,0.115013,9.561437
9017,0.0018378409310665,0.000503746453211065,0.0111272809456977,0.00111409116271588,0.14268,21.314685
30241,0.000634086498291217,0.000114573804479653,0.00979388428369354,0.000268713949695965,0.19952,48.447602
95441,0.000181731087274532,2.53199628819895e-05,0.00543183609513065,6.20204164540894e-05,0.224437,103.915105
287745,5.24066991745469e-05,5.70878012737006e-06,0.00262259824912636,1.42334988417758e-05,0.294819,208.533362
836769,1.57000662293972e-05,1.33823212044937e-06,0.00120712808672607,3.38284952050572e-06,0.665581,419.973038
2362881,4.78451182682635e-06,3.09609327765946e-07,0.000543195121007756,8.02731776161636e-07,1.235622,874.812304
6510913,1.46670163780296e-06,6.83188603673991e-08,0.000241636839220405,1.8189621187048e-07,2.605782,1836.73251
17571585,4.50130396811415e-07,1.48391694757447e-08,0.000106838404235532,4.02665136789437e-08,5.911612,3664.004928


==> errors/results_n8.csv <==
Ns,errs_l2_full,errs_l2_int,errs_linf_full,errs_linf_int,times_sparse_matrix,times_err
1,0.753739589855928,0.534605821752708,0.946726334935228,0.793425501105038,0.012955,10.688846
17,0.388930419764997,0.180871747869657,0.75568198188719,0.439503431728125,0.032991,13.074733
145,0.136985074605007,0.0477509441193021,0.455582813506986,0.166574031051259,0.109313,24.764748
849,0.0311557743118017,0.0119621795821583,0.186463962123563,0.0434084105530187,0.096168,60.103683
3937,0.00370798770895961,0.00304674513316189,0.0454752070618416,0.00803982262964875,0.142461,150.974206
15713,0.00216885076735488,0.000756133666423751,0.0111272524175281,0.00176470958638886,0.225397,371.424504
56737,0.00086592689129196,0.000179198513646722,0.0126342225609193,0.000443950783727942,0.318152,881.69084
190881,0.000250965843430052,4.10915855788511e-05,0.00782547124342003,0.000106945547067028,0.493306,1999.251772
609025,7.00601829218244e-05,9.44255536053302e-06,0.00388473090876174,2.53609904241614e-05,0.66876,4281.447211
1863937,2.07059256212422e-05,2.22456138670292e-06,0.00182293402934164,6.09345237023717e-06,1.382502,8922.288736
5515265,6.30382820647561e-06,5.23067644728437e-07,0.000838046626506994,1.47089892266195e-06,2.678815,18058.156687
15867905,1.93920866725657e-06,1.1900563386532e-07,0.000377235313457902,3.46625654401578e-07,6.604796,36277.533057
44581633,5.95619101212716e-07,2.65103188457438e-08,0.000167910601277299,7.68982602039614e-08,20.660098,76330.101217


==> times/results_n1.csv <==
Ns,errs_l2_full,errs_l2_int,errs_linf_full,errs_linf_int,times_sparse_matrix,times_err
1,0.188439333560538,0.107512566707667,0.323222061883325,0.178921673473291,0.0131324166666667,0.00363416666666667
3,0.00348447195141065,0.00397234284885981,0.00528116040796911,0.00513440003491805,0.00099525,0.0011235
5,0.00275168758960161,0.00181669998715721,0.00492132842685344,0.00275514448489167,0.000770583333333333,0.00129104166666667
9,0.00117001817154149,0.000310291742284305,0.00307199400733671,0.000448468816106051,0.001054375,0.00145741666666667
17,0.000423501033763098,4.39906963085231e-05,0.00165340961189031,6.09189201492555e-05,0.003748,0.00218295833333333
33,0.000141148811381431,1.1305551586591e-05,0.00078178148087571,1.77691321616713e-05,0.00794095833333333,0.00256875
65,4.54183358965846e-05,1.3799459293633e-06,0.000355561920169389,1.80245481629093e-06,0.015653375,0.00603045833333333
129,1.4360348440726e-05,4.2512727701862e-07,0.000158747817234683,5.42417000093387e-07,0.013762625,0.00853454166666667
257,4.50036184320249e-06,6.52444653050253e-08,7.03042497791628e-05,1.12933120299807e-07,0.0178955416666667,0.0105687083333333
513,1.4036930234006e-06,1.70925262339576e-08,3.09974326491158e-05,2.20583038501587e-08,0.031626125,0.0188081666666667
1025,4.37094818310928e-07,2.99603776333299e-09,1.3638117533965e-05,4.69663685720434e-09,0.0388160416666667,0.0382258333333333
2049,1.35763631646974e-07,5.85475812341724e-10,5.99430872383344e-06,8.56896331669077e-10,0.0637132083333333,0.059923
4097,4.21718758609028e-08,9.79169630483068e-11,2.63324913141183e-06,1.32880595415941e-10,0.12308075,0.133740875
8193,1.309636279376e-08,2.26401981014153e-11,1.15646347076392e-06,3.5162983635928e-11,0.233712166666667,0.269167708333333
16385,4.06649276676677e-09,3.14040971588628e-12,5.07826519280385e-07,5.25979260146414e-12,0.459749,0.5591545
32769,1.26257251818545e-09,8.48936434933293e-13,2.22982337039213e-07,1.20015108961979e-12,0.928421416666667,1.18090316666667
65537,3.91992630093077e-10,1.41141638102748e-13,9.7906496909772e-08,2.24709140184132e-13,1.958706375,2.56483420833333
131073,1.21701987028142e-10,3.62469697486782e-14,4.29878275198803e-08,5.19584375524573e-14,4.389559625,5.530897125
262145,3.7784484972244e-11,8.93191117517441e-15,1.88745119533706e-08,1.58761892521397e-14,9.102203875,11.98822475


==> times/results_n10.csv <==
Ns,errs_l2_full,errs_l2_int,errs_linf_full,errs_linf_int,times_sparse_matrix,times_err
1,0,0,0,0,0.004515,0
21,0,0,0,0,0.028737,0
221,0,0,0,0,0.06217,0
1581,0,0,0,0,0.172166,0
8801,0,0,0,0,0.576472,0
41265,0,0,0,0,1.469252,0
171425,0,0,0,0,4.082146,0
652065,0,0,0,0,11.967306,0
2320385,0,0,0,0,30.919415,0
7836545,0,0,0,0,132.1674,0
25370753,0,0,0,0,455.446716,0
79312513,0,0,0,0,1504.992871,0
240723713,0,0,0,0,4382.883527,0


==> times/results_n12.csv <==
Ns,errs_l2_full,errs_l2_int,errs_linf_full,errs_linf_int,times_sparse_matrix,times_err
1,0,0,0,0,0.018171,0
25,0,0,0,0,0.135283,0
313,0,0,0,0,0.180407,0
2649,0,0,0,0,0.434208,0
17265,0,0,0,0,1.416813,0
93489,0,0,0,0,4.472779,0
442001,0,0,0,0,15.941766,0
1887377,0,0,0,0,50.887381,0
7451393,0,0,0,0,163.137401,0
27649409,0,0,0,0,617.918052,0
97566977,0,0,0,0,2453.144022,0
330244865,0,0,0,0,8413.987491,0
1079233793,0,0,0,0,28048.894923,0


==> times/results_n2.csv <==
Ns,errs_l2_full,errs_l2_int,errs_linf_full,errs_linf_int,times_sparse_matrix,times_err
1,0,0,0,0,0.016955,0
5,0,0,0,0,0.025502,0
13,0,0,0,0,0.010425,0
29,0,0,0,0,0.002436,0
65,0,0,0,0,0.025363,0
145,0,0,0,0,0.025006,0
321,0,0,0,0,0.01683,0
705,0,0,0,0,0.019606,0
1537,0,0,0,0,0.070118,0
3329,0,0,0,0,0.196788,0
7169,0,0,0,0,0.611839,0
15361,0,0,0,0,1.06296,0
32769,0,0,0,0,2.261221,0


==> times/results_n4.csv <==
Ns,errs_l2_full,errs_l2_int,errs_linf_full,errs_linf_int,times_sparse_matrix,times_err
1,0,0,0,0,0.006351,0
9,0,0,0,0,0.015349,0
41,0,0,0,0,0.015457,0
137,0,0,0,0,0.008972,0
401,0,0,0,0,0.010542,0
1105,0,0,0,0,0.012201,0
2929,0,0,0,0,0.024385,0
7537,0,0,0,0,0.058288,0
18945,0,0,0,0,0.10684,0
46721,0,0,0,0,0.274702,0
113409,0,0,0,0,0.798725,0
271617,0,0,0,0,1.49224,0
643073,0,0,0,0,3.429323,0


==> times/results_n6.csv <==
Ns,errs_l2_full,errs_l2_int,errs_linf_full,errs_linf_int,times_sparse_matrix,times_err
1,0,0,0,0,0.00247,0
13,0,0,0,0,0.011894,0
85,0,0,0,0,0.014044,0
389,0,0,0,0,0.022295,0
1457,0,0,0,0,0.039519,0
4865,0,0,0,0,0.071141,0
15121,0,0,0,0,0.233944,0
44689,0,0,0,0,0.546702,0
127105,0,0,0,0,1.169447,0
350657,0,0,0,0,2.523796,0
943553,0,0,0,0,6.619846,0
2486465,0,0,0,0,15.376809,0
6436865,0,0,0,0,39.137703,0


==> times/results_n8.csv <==
Ns,errs_l2_full,errs_l2_int,errs_linf_full,errs_linf_int,times_sparse_matrix,times_err
1,0,0,0,0,0.004948,0
17,0,0,0,0,0.020117,0
145,0,0,0,0,0.029545,0
849,0,0,0,0,0.077132,0
3937,0,0,0,0,0.218132,0
15713,0,0,0,0,0.572106,0
56737,0,0,0,0,1.314694,0
190881,0,0,0,0,3.342435,0
609025,0,0,0,0,7.401842,0
1863937,0,0,0,0,18.739654,0
5515265,0,0,0,0,57.119683,0
15867905,0,0,0,0,180.637821,0
44581633,0,0,0,0,476.286979,0

